Coarsening transitions of wet liquid foams under microgravity conditions

We report foam coarsening studies which were performed in the International Space Station (ISS) to suppress drainage due to gravity. Foams and bubbly liquids with controlled liquid fractions $\phi$ between 15 and 50\% were investigated to study the transition between bubble growth laws previously reported near the dry limit $\phi \rightarrow 0$ and the dilute limit $\phi \rightarrow 1$ (Ostwald ripening). We determined the coarsening rates; for the driest foams and the bubbly liquids, they are in close agreement with theoretical predictions. We observe a sharp cross-over between the respective laws at a critical value $\phi^*$. At liquid fractions beyond this transition, neighboring bubbles are no longer all in contact, like at a jamming transition. Remarkably $\phi^*$ is significantly larger than the random close packing volume fraction of the bubbles $\phi_{\text{rcp}}$ which was determined independently. We attribute the differences between $\phi^*$ and $\phi_{\text{rcp}}$ to a weakly adhesive bubble interaction that we have studied in complementary ground-based experiments.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


